A Generalization of the Riccati Recursion for Equality-Constrained Linear Quadratic Optimal Control

This paper introduces a generalization of the well-known Riccati recursion for solving the discrete-time equality-constrained linear quadratic optimal control problem. The recursion can be used to compute the solutions as well as optimal feedback control policies. Unlike other tailored approaches for this problem class, the proposed method does not require restrictive regularity conditions on the problem. This allows its use in nonlinear optimal control problem solvers that use exact Lagrangian Hessian information. We demonstrate that our approach can be implemented in a highly efficient algorithm that scales linearly with the horizon length. Numerical tests show a significant speed-up of up to two orders of magnitude with respect to state-of-the-art general-purpose sparse linear solvers. Based on the proposed approach, faster nonlinear optimal control problem solvers can be developed that are suitable for more complex applications or for implementations on low-cost or low-power computational platforms. The implementation of the proposed algorithm is made available as open-source software.

==> output.csv <==
log(hor), log(itref), log(fatrop), log(ma57), log(mumps), log(pardiso)
10, 4e-05, 2.37e-05, 0.0001464, 0.0005817, 0.0002391
16, 5.8e-05, 3.27e-05, 0.0002196, 0.0006122, 0.0003904
27, 8.73e-05, 4.66e-05, 0.0003537, 0.000894, 0.0006097
46, 0.0001412, 7.23e-05, 0.0005855, 0.001395, 0.0011742
77, 0.0002278, 0.0001134, 0.0009827, 0.0022062, 0.0021389
129, 0.0003775, 0.0001817, 0.0015919, 0.0036773, 0.0035163
215, 0.0006565, 0.0003004, 0.0026488, 0.0058414, 0.0060413
359, 0.001023, 0.0004858, 0.004522, 0.0099207, 0.0105658
599, 0.0018905, 0.0009816, 0.007595, 0.0201922, 0.0182242
1000, 0.0031327, 0.0015798, 0.0126459, 0.0411145, 0.0407444

==> output2.csv <==
log(hor), log(itref), log(fatrop), log(ma57), log(mumps), log(pardiso)
4, 0.0004022, 0.0001909, 0.0004815, 0.0018579, 0.0007056
8, 0.0003525, 0.000346, 0.0018387, 0.0024345, 0.0021133
12, 0.000638, 0.0004128, 0.0024414, 0.0048624, 0.0058793
16, 0.0008208, 0.0005449, 0.0032826, 0.0140386, 0.011627
24, 0.002864, 0.0016368, 0.0096135, 0.0248661, 0.025504
36, 0.0046795, 0.0034948, 0.025367, 0.061387, 0.0765126
54, 0.0110548, 0.0081484, 0.0707601, 0.209137, 0.223084
80, 0.0453621, 0.0230084, 0.201106, 0.652063, 0.682964
120, 0.113533, 0.0677178, 0.67507, 2.18508, 2.12586
180, 0.320652, 0.216157, 2.14193, 6.17608, 7.08436

==> output_acc_random1.csv <==
log(hor), log(itref), log(fatrop), log(ma57), log(mumps), log(pardiso)
10, 1.40019e-10, 6.69199e-10, 1.30077e-10, 2.18044e-09, 9.18873e-10
16, 1.55329e-12, 1.08453e-11, 1.1756e-12, 6.36876e-12, 1.88576e-11
27, 1.69205e-11, 1.57736e-10, 8.82154e-11, 6.57996e-10, 6.38177e-10
46, 8.06562e-13, 1.07162e-10, 7.03524e-13, 8.83894e-12, 8.98264e-12
77, 1.14591e-13, 3.49196e-10, 2.36502e-13, 9.90042e-13, 4.08694e-11
129, 4.0671e-13, 3.41331e-11, 1.04295e-12, 8.25516e-12, 3.4574e-10
215, 8.97776e-13, 4.31473e-11, 6.36485e-12, 2.36763e-11, 6.09181e-10
359, 3.84237e-13, 1.94943e-11, 1.83674e-12, 3.66844e-12, 3.99264e-11
599, 3.24111e-13, 3.39831e-12, 5.0288e-13, 3.92801e-12, 1.89112e-11
1000, 5.64161e-13, 1.02452e-09, 5.55668e-13, 3.26312e-12, 3.19757e-11

==> output_acc_random2.csv <==
log(hor), log(itref), log(fatrop), log(ma57), log(mumps), log(pardiso)
4, 1.37696e-14, 2.00635e-13, 4.31846e-14, 1.09062e-13, 5.90579e-13
8, 1.16857e-14, 1.16404e-12, 3.18308e-13, 2.17898e-13, 1.79848e-11
12, 9.43813e-15, 2.92316e-12, 4.23221e-13, 6.83649e-14, 5.09799e-10
16, 7.77298e-15, 6.66643e-12, 8.00887e-13, 6.65403e-14, 6.69102e-10
24, 1.22153e-14, 2.50858e-09, 1.62817e-12, 2.14704e-13, 1.4056e-09
36, 2.15393e-14, 7.82785e-10, 2.77748e-12, 3.26939e-13, 1.95791e-10
54, 3.79741e-14, 7.18848e-10, 4.68153e-12, 2.18427e-11, 2.25714e-09
80, 7.23589e-14, 1.21607e-08, 1.11519e-11, 4.62231e-11, 1.37566e-07
120, 1.17795e-13, 7.84827e-08, 3.55698e-11, 1.83608e-10, 5.04446e-08
180, 3.67899e-12, 6.75048e-05, 7.43913e-11, 1.36385e-10, 5.14387e-07
